Radio Signatures of Cosmic-Ray Particle Showers in Deep In-Ice Antennas

To detect ultra-high-energy neutrinos, experiments such as ARA and RNO-G target the radio emission induced by these particles as they cascade in the ice, using deep in-ice antennas at the South Pole or in Greenland. In this context, it is essential to first characterize the in-ice radio signature from cosmic-ray-induced particle showers, which constitute a primary background for neutrino detection, and represent the fist in-situ detection of in-ice particle cascades with radio antennas. This characterization will help validate the detection principle and assist in calibration. To achieve this goal, we used FAERIE, the "Framework for the simulation of Air shower Emission of Radio for in-Ice Experiments", that combines CoREAS and GEANT4 to simulate the radio emission of cosmic ray showers deep in the ice. Using this tool, we analyze in-ice radio signatures of cosmic-ray showers, including polarization, timing, and radiation energy, as well as their dependence on shower parameters. These insights will facilitate the first cosmic-ray detections and improve cosmic-ray/neutrino discrimination.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

